Spectroscopy of Strange Mesons and First Observation of a Strange Crypto-Exotic State with $J^P=0^-$

We measured the strange-meson spectrum in the scattering reaction $K^{-}+p \rightarrow K^{-}\pi^{-}\pi^{-}+p$ with the COMPASS spectrometer at CERN. Using the world's largest sample of this reaction, we performed a comprehensive partial-wave analysis of the mesonic final state. It substantially extends the strange-meson spectrum covering twelve states with masses up to 2.4 GeV/$c^2$. We observe the first candidate for a crypto-exotic strange meson with $J^{P}=0^{-}$ and find $K_3$ and $K_4$ states consistent with predictions for the ground states.

==> Authors_list_2025.02.04_PRL_K_spectro_arXiv.txt <==
G.~D.~Alexeev, M.~G.~Alexeev, C.~Alice, A.~Amoroso, V.~Andrieux, V.~Anosov, K.~Augsten, W.~Augustyniak, C.~D.~R.~Azevedo, B.~Badelek, R.~Beck, J.~Beckers, Y.~Bedfer, J.~Bernhard, F.~Bradamante, A.~Bressan, W.-C.~Chang, C.~Chatterjee, M.~Chiosso, S.-U.~Chung, A.~Cicuttin, M.~L.~Crespo, D.~D'Ago, S.~Dalla~Torre, S.~S.~Dasgupta, S.~Dasgupta, F.~Delcarro, I.~Denisenko, O.~Yu.~Denisov, S.~V.~Donskov, N.~Doshita, Ch.~Dreisbach, W.~D\"unnweber, R.~R.~Dusaev, D.~Ecker, P.~Faccioli, M.~Faessler, M.~Finger, M.~Finger~jr., H.~Fischer, K.~J.~Fl\"othner, W.~Florian, J.~M.~Friedrich, V.~Frolov, L.G.~Garcia Ord\`o\~nez, O.~P.~Gavrichtchouk, S.~Gerassimov, J.~Giarra, D.~Giordano, A.~Grasso, A.~Gridin, M.~Grosse~Perdekamp, B.~Grube, M.~Gr\"uner, A.~Guskov, P.~Haas, D.~von~Harrach, M.~Hoffmann, N.~d'Hose, C.-Y.~Hsieh, S.~Ishimoto, A.~Ivanov, T.~Iwata, V.~Jary, R.~Joosten, E.~Kabu\ss, F.~Kaspar, A.~Kerbizi, B.~Ketzer, G.~V.~Khaustov, J.~H.~Koivuniemi, V.~N.~Kolosov, K.~Kondo~Horikawa, I.~Konorov, A.~Yu.~Korzenev, A.~M.~Kotzinian, O.~M.~Kouznetsov, A.~Koval, F.~Krinner, F.~Kunne, K.~Kurek, R.~P.~Kurjata, G.~Kurten, K.~Lavickova, S.~Levorato, Y.-S.~Lian, J.~Lichtenstadt, P.-J. Lin, R.~Longo, V.~E.~Lyubovitskij, A.~Maggiora, N.~Makke, G.~K.~Mallot, A.~Maltsev, A.~Martin, J.~Marzec, J.~Matou\v sek, T.~Matsuda, C.~Menezes~Pires, F.~Metzger, W.~Meyer, M.~Mikhasenko, E.~Mitrofanov, D.~Miura, Y.~Miyachi, R.~Molina, A.~Moretti, A.~Nagaytsev, D.~Neyret, M.~Niemiec, J.~Nov\'y, W.-D.~Nowak, G.~Nukazuka, A.~G.~Olshevsky, M.~Ostrick, D.~Panzieri, B.~Parsamyan, S.~Paul, H.~Pekeler, J.-C.~Peng, M.~Pe\v sek, D.~V.~Peshekhonov, M.~Pe\v skov\'a, S.~Platchkov, J.~Pochodzalla, V.~A.~Polyakov, C.~Quintans, G.~Reicherz, C.~Riedl, D.~I.~Ryabchikov, A.~Rychter, A.~Rymbekova, V.~D.~Samoylenko, A.~Sandacz, S.~Sarkar, I.~A.~Savin, G.~Sbrizzai, H.~Schmieden, A.~Selyunin, S.~Seriubin, L.~Sinha, D.~Sp\"ulbeck, A.~Srnka, M.~Stolarski, M.~Sulc, H.~Suzuki, S.~Tessaro, F.~Tessarotto, A.~Thiel, F.~Tosello, A.~Townsend, V.~Tskhay, B.~Valinoti, B.~M.~Veit, J.F.C.A.~Veloso, A.~Vijayakumar, M.~Virius, M.~Wagner, S.~Wallner, K.~Zaremba, M.~Zavertyaev, M.~Zemko, E.~Zemlyanichkina, M.~Ziembicki 



